Topological Community Detection: A Sheaf-Theoretic Approach

We propose a model for network community detection using topological data analysis, a branch of modern data science that leverages theory from algebraic topology to statistical analysis and machine learning. Specifically, we use cellular sheaves, which relate local to global properties of various algebraic topological constructions, to propose three new algorithms for vertex clustering over networks to detect communities. We apply our algorithms to real social network data in numerical experiments and obtain near optimal results in terms of modularity. Our work is the first implementation of sheaves on real social network data and provides a solid proof-of-concept for future work using sheaves as tools to study complex systems captured by networks and simplicial complexes.

==> basic_phi1_n1000_41restarts_140min.csv <==
r;pmax;q0;num;qav;anz
2.5;0.646;0.0;1.546;0.0325682117028271;279
2.8;0.346;0.0;2.142;0.07220784023668646;565
3;0.22;0.0;2.478;0.09465417488494414;730
3.1;0.159;0.0;2.722;0.09887910913872455;788
3.2;0.139;0.0;2.803;0.10356993754109149;820
3.3;0.097;0.0;3.049;0.10887598619329394;859
3.4;0.077;0.0;3.108;0.10922320841551623;891
3.5;0.054;0.0;3.445;0.12291321499013802;925
3.7;0.043;0.0;3.851;0.12003739316239341;940
4;0.021;0.0;4.6;0.12804594017094023;971
4.5;0.002;0.0;5.971;0.13383275805391187;999
5;0.001;0.08571663379355687;7.392;0.13835412557527924;1000
6;0.001;0.11398750821827745;9.964;0.1330215318869163;1000
7;0.001;0.22937212360289286;12.287;0.1242753944773175;1000
8;0.001;0.06689677843523995;14.235;0.11702810650887575;1000

==> const10plot.csv <==
r,num,numerr,qav,qaverr
2.0,1.962962962962963,1.5963012896809508,0.0349006962254825,0.0659670640139039
2.3,2.625625625625626,2.0929319980191226,0.0554232733719913,0.0781822154834663
2.6,3.074074074074074,2.2551284049120484,0.0719468646819074,0.0837753120451796
2.8,3.6926926926926926,2.4861290180018427,0.0917068449119731,0.0897058102606992
3.0,4.236236236236236,2.717652273954558,0.108308012154166,0.0919161728092698
3.2,4.671671671671672,2.808236902900309,0.1241881263248784,0.0945943123057319
3.4,5.128128128128128,2.815941961178946,0.137014644493277,0.0935964664913693
3.7,5.584584584584585,2.8956843043040443,0.1507217276448045,0.0914929230297842
4.0,6.188188188188188,2.853903534810984,0.1675552936236697,0.0881933522370856
4.3,6.606606606606607,2.82531038563404,0.1772518738330704,0.0851007001527023
4.6,7.041041041041041,2.710842301444446,0.1904566466532278,0.0791800420425845
5.0,7.407407407407407,2.7196657454459614,0.1982455005959279,0.072797095405532
5.5,7.965965965965966,2.468792777983496,0.2130783808134235,0.0655920111999669
6.0,8.4004004004004,2.3722283421178045,0.2186217282371128,0.0581777716207577
6.5,8.693693693693694,2.3357495576937475,0.2228774632620786,0.0559753319248345
7.0,9.0980980980981,2.228756097047524,0.2283470189453095,0.0498002070580375
8.0,9.45945945945946,2.1238217267075274,0.2289074906596274,0.0452624696466209


==> const2plot.csv <==
r,num,numerr,qav,qaverr
2.5,1.3273273273273274,0.6390401679865392,0.015100077065889,0.0399009927053016
3.0,1.95995995995996,1.0476143824388298,0.0521572690376109,0.0732856207369471
3.2,2.2482482482482484,1.1338960069552335,0.0667167825287483,0.0779356579810479
3.4,2.5705705705705704,1.2256741213824338,0.0852626130403908,0.0830513360310733
3.7,3.024024024024024,1.2792504938088605,0.1106444215418574,0.08634110599018802
4.0,3.3583583583583585,1.3199604808147078,0.1270307947658374,0.08340973682240743
4.3,3.6866866866866874,1.3299254244383405,0.1433658346051508,0.0846261245435334
4.6,3.8928928928928928,1.3512439586637905,0.1559372488859668,0.08131970766027176
5.0,4.371371371371372,1.4140551762194202,0.1707707049587391,0.07895879199002134
5.5,4.683683683683683,1.3696422759275697,0.1846517786688727,0.0741158761775147
6.0,5.029029029029029,1.4604590117464222,0.1926615965077503,0.07076964372775865
6.5,5.306306306306307,1.481372584802782,0.2020273067281614,0.0666228132292323
7.0,5.588588588588588,1.4949267093482292,0.2088309545574502,0.06301244420106726
7.5,5.915915915915916,1.4773444867191041,0.2149715461681273,0.062460942308522824
8.0,5.986986986986987,1.44184248119252,0.218769064922911,0.0590017032063398
9.0,6.585585585585585,1.5332840536927426,0.2324462036000497,0.0539251786859601


==> const3plot.csv <==
r,num,numerr,qav,qaverr
2.5,1.3803803803803805,0.7348438275622663,0.014960226498688,0.0381832261438026
3.0,1.8768768768768769,1.0502184604502658,0.040456959260378,0.0632341877549957
3.2,2.1271271271271277,1.2158672575749778,0.0534951453754872,0.0725846007433902
3.4,2.393393393393393,1.2720119538774797,0.0647535273603649,0.076941274098071
3.7,2.833833833833834,1.405130174476244,0.0891340058006724,0.0848195032435275
4.0,3.2482482482482484,1.4393878415210613,0.1121631987016602,0.08860702639374246
4.3,3.6336336336336337,1.5291331394185328,0.1291923909445277,0.0881754494680998
4.6,3.942942942942943,1.511963551653702,0.1432973900922618,0.0859507473769417
5.0,4.434434434434435,1.5779560833104045,0.163890961967885,0.0832976233171357
5.5,4.790790790790791,1.616752660254411,0.1799339609168669,0.0785944505712857
6.0,5.158158158158158,1.6369760846489858,0.1895113390839886,0.0751129479851325
6.5,5.51051051051051,1.551143347768015,0.2020057532878045,0.0692846686527052
7.0,5.856856856856857,1.6124406991049678,0.2109599737804866,0.06750077179875999
7.5,6.129129129129129,1.6489576719085572,0.2138735546855205,0.0628145147207967
8.0,6.366366366366367,1.5812685794102594,0.2214723763869063,0.0598237432490438
9.0,6.826826826826827,1.6881619981426588,0.2311033913598016,0.0546717223878101


==> const5plot.csv <==
r,num,numerr,qav,qaverr
2.5,1.5485485485485486,0.9382300736314424,0.0192537211767981,0.0407365257261488
3.0,2.123123123123123,1.293649637746286,0.0429512352589275,0.062998182221632
3.2,2.3273273273273274,1.4078160071095362,0.0485146553522621,0.0640141167667891
3.4,2.6526526526526526,1.446569401551123,0.0659084462503266,0.0729285054451923
3.7,3.017017017017017,1.5802556497697895,0.0847766734518871,0.0828667610316523
4.0,3.5165165165165164,1.8184565603113032,0.1068719113590908,0.0880496578465945
4.5,4.215215215215215,1.8874032477847649,0.1359363966201572,0.089878548797426
5.0,4.882882882882883,1.9362454244338287,0.1618089160824203,0.0852968348779941
5.5,5.36036036036036,1.9565526746394812,0.1788845880726222,0.0842303836485153
6.0,5.823823823823824,2.0132178319873946,0.1923030032004391,0.0790281924956205
6.5,6.175175175175175,1.906299641364655,0.2081935650311718,0.0724077546685797
7.0,6.5125125125125125,1.8289173114511543,0.2136806431678226,0.0655875665572647
7.5,6.67967967967968,1.9118453520480272,0.219492997270775,0.0654211595863662
8.0,7.151151151151151,1.9067805296269256,0.2255392308811112,0.0576747262253069
9.0,7.486486486486487,1.8566137406982957,0.2319353377045684,0.055347345603121


==> nonconstplot.csv <==
p;pmax;q0;num;numerr;qav;qaverr;;;;;;;;;
0;1.0;0.19091058514135437;13;0.0;0.19091058514135437;0.0;;;;;;;;;
0.03;0.0994;0.19091058514135437;11.11991199119912;1.4408114865599824;0.22722574690079134;0.03389564329244742;;;;;;;;;
0.06;0.0077;0.19091058514135437;9.809780978097809;1.5784545117814945;0.24539373726984798;0.03684677284417697;;;;;;;;;
0.08;0.0015;0.19091058514135437;9.11951195119512;1.6298311543686153;0.25219003655789646;0.03994890879653224;;;;;;;;;
0.1;0.0004;0.19091058514135437;8.534553455345534;1.6198475111286474;0.2547188643913701;0.042272679256383505;;;;;;;;;
0.12;0.0002;0.30563773833004604;7.941894189418942;1.62961810969378;0.2557021727813807;0.04623367732822989;;;;;;;;;
0.15;0.0002;0.3784516765285996;7.159015901590159;1.6461040074454076;0.2521950913040022;0.05592130697097488;;;;;;;;;
0.17;0.0002;0.14201183431952658;6.6442644264426445;1.6574420892874409;0.24594471281447672;0.06376056660312991;;;;;;;;;
0.2;0.0004;0.11209730440499666;5.964496449644964;1.6465059429976139;0.23272222850161414;0.0749521760554093;;;;;;;;;
0.25;0.0018;0.0;4.791179117911791;1.5800308539138868;0.19786047473912413;0.09288753704047886;;;;;;;;;
0.3;0.0064;0.0;3.7857785778577857;1.434895660488398;0.1539280982667629;0.09975117821659343;;;;;;;;;
0.35;0.02;0.0;3.0045004500450045;1.277265058310386;0.11057437104657211;0.09520384959137311;;;;;;;;;
0.4;0.0436;0.0;2.390739073907391;1.0972142086339878;0.07425539562503258;0.08257528016543064;;;;;;;;;
0.5;0.1532;0.0;1.6077607760776078;0.7554322682809027;0.02887676999126605;0.04886346710890086;;;;;;;;;
0.6;0.3231;0.0;1.2385238523852384;0.4879135918794933;0.010788126807421042;0.028089671193351436;;;;;;;;;
0.7;0.5205;0.0;1.0735073507350734;0.2769703092958131;0.003381723773955304;0.015992132335245934;;;;;;;;;
0.8;0.7048;0.0;1.0136013601360137;0.11754907510976872;0.0006342761166320444;0.006974440527685027;;;;;;;;;

==> phi1plot.csv <==
r,num,numerr,qav,qaverr
2.0,1.033033033033033,0.1998746101176425,0.001059985034344,0.0078259967082508
2.5,1.5405405405405406,0.8054544462432877,0.0327098136927196,0.0635275501971545
2.8,2.025025025025025,0.9278930534072316,0.0669279568852218,0.08007314513198811
3.0,2.2812812812812813,0.9438489342954892,0.0855835289595973,0.0824621713694715
3.2,2.5225225225225225,0.901439256451634,0.1026651240326454,0.08280554873863184
3.4,2.6986986986986987,0.9209314904068127,0.1065769911923757,0.07861909583946917
3.6,2.883883883883884,0.9367636720742856,0.123924960463422,0.08264920842479977
3.8,3.084084084084084,0.9960205673481113,0.1297332835794374,0.07864856848976803
4.0,3.201201201201201,1.0055505439853967,0.1319862762170454,0.07649570135846108
4.5,3.616616616616617,1.1585096816411788,0.1525429110899196,0.07763612523921067
5.0,3.993993993993994,1.281397091446169,0.1651293798729696,0.07750210645669213
5.5,4.4774774774774775,1.364577027631701,0.1808605120570932,0.07696190866561024
6.0,4.823823823823824,1.4590391844884107,0.1887936588791289,0.07638569536467084
6.5,5.02002002002002,1.5788521617697513,0.1980113742934255,0.0781851619468013
7.0,5.37937937937938,1.6189724216502996,0.2069743971453373,0.07480035170477949
7.5,5.614614614614615,1.8011436162143022,0.2086851809074031,0.07426545332040803
8.0,5.871871871871872,1.8502085009014613,0.2163011137370111,0.0742081003476142
9.0,6.282282282282282,1.8034622286948712,0.2283800894912006,0.06972789831242533
10.0,6.64964964964965,1.9364809760971204,0.2340736528770717,0.06787970414060465


==> phi2plot.csv <==
r,num,numerr,qav,qaverr
2.5,1.4094094094094094,0.7183784651356987,0.0237283634719532,0.0547938398337073
3.0,2.1381381381381384,0.9294088108440824,0.0736417712913439,0.0798674962156618
3.2,2.3713713713713718,0.9581958884183354,0.0938807808465928,0.0861705155879192
3.5,2.67967967967968,0.9446639018110528,0.1036360982942179,0.0776943049447566
3.7,2.860860860860861,0.9542380362831642,0.1216578182390148,0.0810786713850222
4.0,3.149149149149149,1.041086277603442,0.1288715572903607,0.0773378721964204
4.5,3.5115115115115114,1.057123965216804,0.1446575602558508,0.07624124639425955
5.0,3.96996996996997,1.1610779167145318,0.163046264541991,0.07208604956543045
5.5,4.338338338338338,1.2643308229917718,0.1780458137295744,0.07283243514753447
6.0,4.651651651651652,1.3854281250138611,0.1886281416195946,0.07463469824555008
6.5,5.016016016016016,1.6195481448079019,0.1979343742164254,0.07817637560690274
7.0,5.288288288288288,1.611733477236291,0.2024625710523146,0.0725289453654631
8.0,5.833833833833834,1.9512341688509558,0.2130053294583209,0.07852855080816304
9.0,6.225225225225225,2.3282651355439548,0.2268928198415377,0.08803511778254927
10.0,6.694694694694695,2.4921402559503827,0.2314701289060263,0.08547210104223617


==> phi3plot.csv <==
r,num,numerr,qav,qaverr
2.3,1.6716716716716715,0.9106092579174865,0.0404804870616836,0.06540517996104488
2.5,2.053053053053053,0.9690707941000762,0.0688138006514074,0.0809060573359113
2.8,2.437437437437437,0.8914227248136284,0.0976393059726393,0.0819858748002815
3.0,2.7177177177177176,0.8694054030694462,0.1083610731046628,0.07699037758878946
3.2,2.876876876876877,0.9123299879305238,0.1170364973783777,0.07397524099075782
3.5,3.069069069069069,0.9460097233162217,0.12843234424431,0.07599939462006328
3.7,3.23023023023023,1.0169497271061332,0.1361604043227974,0.07840670220968236
4.0,3.537537537537537,1.1118047505831918,0.1472796761258299,0.07464116536648997
4.5,3.905905905905906,1.223331714607825,0.1625942181497737,0.0744737205188094
5.0,4.398398398398398,1.2839354786794503,0.1832420849514866,0.07223119618950224
5.5,4.781781781781782,1.2936682919189813,0.1897935081695765,0.06877340308723333
6.0,5.03003003003003,1.3116455163792222,0.1956845899153591,0.06538188541430003
6.5,5.31931931931932,1.3899519826531075,0.2035038819226853,0.061642833841682954
7.0,5.556556556556557,1.3370478133184793,0.2078310230019631,0.05963858411012473
8.0,6.141141141141141,1.4226432253028771,0.2208701962975467,0.05423354254205037
9.0,6.495495495495495,1.551619406433753,0.2298576518661989,0.05612587597962788


==> phi4plot.csv <==
r,num,numerr,qav,qaverr
2.5,1.3433433433433433,0.6630783559575539,0.0202290554854657,0.0506383027451637
3.0,1.991991991991992,0.9554312035519128,0.0633095291214949,0.0791321528434603
3.4,2.4414414414414414,1.002539960223736,0.0911179094939778,0.08193302457857465
3.7,2.7537537537537538,0.9579164410393314,0.1064734195076075,0.0803496352662123
4.0,3.03003003003003,1.0552505587308396,0.1241958592385942,0.08044228418898353
4.3,3.2272272272272278,1.0364444187826023,0.1358466454620301,0.07934554446592479
4.6,3.5485485485485486,1.1098794986588743,0.1473272253186783,0.07835460606901137
5.0,3.888888888888889,1.2452294479800694,0.1594804041385238,0.07646585192378515
5.5,4.3043043043043046,1.2416262770902726,0.1790021448141106,0.07534489524206649
6.0,4.658658658658658,1.3100979023847734,0.1848413173199498,0.07160554332716984
6.5,4.983983983983984,1.308474684749324,0.1948584021233593,0.06767442735361578
7.0,5.255255255255255,1.3937964380697185,0.2033790858577183,0.06636229567864071
7.5,5.545545545545545,1.4018094953609712,0.2093818012621431,0.062444421697303
8.0,5.71971971971972,1.4457115624570749,0.2148160652434156,0.06308133809073953
9.0,6.2002002002002,1.5008175866260813,0.2252064687962124,0.059888585885025686
10.0,6.66066066066066,1.5183512868810796,0.2328421452353076,0.05488241760191872


==> pmaxplot.csv <==
p,pmax
2.0,0.953
2.5,0.582
2.8,0.307
3.0,0.192
3.2,0.103
3.4,0.067
3.6,0.04
3.8,0.017
4.0,0.013
4.5,0.003
5.0,0.003
5.5,0.001
6.0,0.001
6.5,0.001
7.0,0.001
7.5,0.001
8.0,0.001

